Exploring the Benefits of Teams in Multiagent Learning

For problems requiring cooperation, many multiagent systems implement solutions among either individual agents or across an entire population towards a common goal. Multiagent teams are primarily studied when in conflict; however, organizational psychology (OP) highlights the benefits of teams among human populations for learning how to coordinate and cooperate. In this paper, we propose a new model of multiagent teams for reinforcement learning (RL) agents inspired by OP and early work on teams in artificial intelligence. We validate our model using complex social dilemmas that are popular in recent multiagent RL and find that agents divided into teams develop cooperative pro-social policies despite incentives to not cooperate. Furthermore, agents are better able to coordinate and learn emergent roles within their teams and achieve higher rewards compared to when the interests of all agents are aligned.

==> Submit/AAAI-Submit/AAAI-reviews.txt <==
REVIEWER 1 

Questions 

1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here). 

Authors main contribution is to formally study the impact of teams when learning in social dilemma games. They also evaluate robustness in the environment even when random/rouge agents or disruptors are present in the system. Furthermore, authors claim to show differences between different setups of the environment such as team size and its implications on the environment. 

2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper? 

Fair: The paper contributes some new ideas. 

3. {Soundness} Is the paper technically sound? 

Good: The paper appears to be technically sound, but I have not carefully checked the details. 

4. {Impact} How do you rate the likely impact of the paper on the AI research community? 

Poor: The paper is likely to have minimal impact on AI. 

5. {Clarity} Is the paper well-organized and clearly written? 

Excellent: The paper is well-organized and clearly written. 

6. {Evaluation} If applicable, are the main claims well supported by experiments? 

Good: The experimental evaluation is adequate, and the results convincingly support the main claims. 

7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist) 

Not applicable: For instance, the primary contributions of the paper are theoretical. 

8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.) 

Fair: key resources (e.g., proofs, code, data) are unavailable but key details (e.g., proof sketches, experimental setup) are sufficiently well-described for an expert to confidently reproduce the main results. 

9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.? 

Not Applicable: The paper does not have any ethical considerations to address. 

10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above). 

- Easy to understand setup within heavily researched and widely-known prisoner dilemma setup 
 
- Throughout explanation of each computations 
 
- Introduction of few economic aspects to bring it closer to real problems 
 
- It is interesting to study teams within the scope of social dilemmas. 

11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above). 

- Trivial setup. The paper is limited by the setting where agents meet each other in pairs randomly on the iterated prisoner dilemma, and act based on seeing a team member or a member of another group. 
 
- Lack of/little connection to real life problems. 

12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them. 

1. What real life problem or question does this research answers? Would it generalise beyond the iterated prisoners dilemma, when agents are not being uniformly randomly selected to iterate in pairs? 
 
2. What limitations does the system have? At what point or number of rogue agents the learning is impossible? Does it reflect somehow reality? 

13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors. 

It is quite interesting to study the impact of teams within the domain of social dilemma games. Hence, it seems like the paper is going into a promising direction. Studying the iterated prisoner dilemma seems to be a good start. 
 
However, currently there are many interesting social dilemma games available for simulations (for example, see "Social Diversity and Social Preferences in Mixed-Motive Reinforcement Learning", in AAMAS 2020). Therefore, only studying iterated prisoner dilemma feels somewhat preliminary as a AAAI contribution. I would encourage the authors to study more involving games (at least in simulation if not possible theoretically), using games like those and/or perhaps even more realistic settings. 

14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category 

Reject: For instance, a paper with technical flaws, weak evaluation, inadequate reproducibility, incompletely addressed ethical considerations. 

 

 

REVIEWER 2 

 

Questions 

1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here). 

The authors proposes a model of Teamwork and analyzes how the structure of team influences the properties of SSD. Authors used IPD game and used RL algorithm to study behavior of Rouge agents. 

2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper? 

Fair: The paper contributes some new ideas. 

3. {Soundness} Is the paper technically sound? 

Poor: The paper has major technical flaws. 

4. {Impact} How do you rate the likely impact of the paper on the AI research community? 

Fair: The paper is likely to have moderate impact within a subfield of AI. 

5. {Clarity} Is the paper well-organized and clearly written? 

Fair: The paper is somewhat clear, but some important details are missing or unclear. 

6. {Evaluation} If applicable, are the main claims well supported by experiments? 

Fair: The experimental evaluation is weak: important baselines are missing, or the results do not adequately support the main claims. 

7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist) 

Good: The shared resources are likely to be very useful to other AI researchers. 

8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.) 

Fair: key resources (e.g., proofs, code, data) are unavailable but key details (e.g., proof sketches, experimental setup) are sufficiently well-described for an expert to confidently reproduce the main results. 

9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.? 

Good: The paper adequately addresses most, but not all, of the applicable ethical considerations. 

10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above). 

Structure of team and the cooperation is an important problem. This authors proposes how agents learn to cooperate with other team and members. The authors also gave the impact of unpredictable agents behaviors in team structure.  

11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above). 

Literature review and introduction are too long. In the conclusion authors claim that they could analyze many things. For example the case of "unequal team size". The author could reduce the space in introduction and Literature review sections and improve the paper by including the case of "unequal team size". 

12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them. 

Why d values in the interval of .25. 

13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors. 

See above 

14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category 

Borderline reject: Technically solid paper where reasons to reject, e.g., lack of novelty, outweigh reasons to accept, e.g., good evaluation. Please use sparingly. 

20. I acknowledge that I have read the author's rebuttal and made whatever changes to my review where necessary.  

Agreement accepted 

 

